Using Automatic Refactoring to Improve Energy Efficiency of Android Apps

The ever-growing popularity of mobile phones has brought additional challenges to the software development lifecycle. Mobile applications (apps, for short) ought to provide the same set of features as conventional software, with limited resources: such as, limited processing capabilities, storage, screen and, not less important, power source. Although energy efficiency is a valuable requirement, developers often lack knowledge of best practices. In this paper, we study whether or not automatic refactoring can aid developers ship energy efficient apps. We leverage a tool, Leafactor, with five energy code smells that tend to go unnoticed. We use Leafactor to analyze code smells in 140 free and open source apps. As a result, we detected and fixed code smells in 45 apps, from which 40% have successfully merged our changes into the official repository.

==> data/categories.csv <==
category,count
Multimedia,8
Security,2
Phone\&SMS,1
Theming,2
Money,3
Development,3
Internet,9
System,5
Games,3
Reading,4
Connectivity,1
Sports\&Health,3
Writing,2
Science\&Edu.,2
Time,1
Navigation,1

==> data/results.csv <==
optimization,count
Wakelock,1
Recycle,23
DrawAllocation,0
ViewHolder,5
OLP,30
Any,45
